You Only Look Multiple Times: YoloMT, a Real-Time Streaming Model on a T4

We introduce a new model for real-time streaming captioning on a single GPU. YoloMT is a 449.8M-parameter streaming captioner that provides Pareto-frontier performance among generative vision models in its class. Distilled from a 27B teacher by SFT and GRPO, it leads every model under 1B parameters on OVO-Bench, MVBench, StreamingBench and Video-MME, answered from its captions, and beats LFM2.5-VL-1.6B and SmolVLM2-2.2B. YoloMT is designed to read more frames cheaply and make them informative, encoding each frame once and caching it as 16 tokens. This allows the model to incorporate and infer from past frames without additional vision passes, making it efficient and effective. We also provide a detailed recipe for training YoloMT, with its stages and data, as well as ablations that demonstrate the contribution of each component.

==> tables/prompts/Answer.txt <==
Description of a moment in a video: {caption}

Answer each question about that moment from the description alone. When the description does not settle a question, choose the option you find most likely.

{questions}


==> tables/prompts/Answerer.txt <==
system:
You answer multiple-choice questions about a video that you cannot see. You may be given timestamped text descriptions of it, written by a vision system. Reply with the letter of the correct option and nothing else.

user:
Descriptions of the video, in time order. Each covers the seconds leading up to its timestamp (at most {HORIZON} s before it):
[at {c.t - question.origin} s] {text}

Question: {question.text}
Options:
{LETTERS[i]}. {option}
Answer with the letter of the correct option only.

HORIZON = 16
LETTERS = 'ABCDEFGHIJ'


==> tables/prompts/AnswererFloor.txt <==
user:
No description of the video is available.

Question: {question.text}
Options:
{LETTERS[i]}. {option}
Answer with the letter of the most likely option only.


==> tables/prompts/Cluster.txt <==
Several independent descriptions of the same moment in a video were split into numbered facts, listed below by description. Group the facts that state the same thing in different words, for example "The man wears a red shirt." and "The man is dressed in a red top.".
- Only group facts that say exactly the same thing. Facts that differ in any detail, such as "There are two dogs." and "There are three dogs.", or "The dog runs." and "The dog runs on grass.", go in different groups.
- A group never holds two facts from the same description.
- A fact that matches nothing else is a group of its own.
- Every fact number appears in exactly one group.

{facts}


==> tables/prompts/Entail.txt <==
Description of a moment in a video: "{caption}"

For each numbered statement, answer "yes" if the description states it or clearly implies it, and "no" otherwise, including when the description does not mention it.

{statements}


==> tables/prompts/Facts.txt <==
Break the description below into atomic facts.

Description: "{caption}"

An atomic fact is one short sentence that asserts exactly one thing: that something is there, one attribute of it (such as color, size, clothing or number), one action, or one location or relation. Split compound sentences. Name the subject in every fact instead of using pronouns. Keep the description's own words where possible and add nothing it does not say.

Example. Description: "Two men in white shirts arm-wrestle at a wooden table in a gym."
Facts: ["There are two men.", "The men wear white shirts.", "The men are arm-wrestling.", "The men are at a table.", "The table is wooden.", "The scene is a gym."]


==> tables/prompts/Question.txt <==
Several independent observers agreed on these facts about one moment in a video:
{facts}

Write {count} multiple-choice questions that check whether someone who read a short description of this moment learned these facts.
- Each question asks about one fact. Spread the questions over as many different facts as possible, and prefer details a guess cannot recover: colors, clothing, numbers, positions, what exactly someone holds or does.
- "correct" is the answer a fact states; "wrong" are three alternatives that are false for this moment.
- Someone who has not seen this moment must not be able to tell which option is correct: every wrong option must be just as likely as the correct one for a scene like this, and the question must not hint at the answer. Bad: "What tool drives the screw?" with a drill among a spoon, a comb and a book. Good, when a fact says the man holds a drill: "What is the man holding?" with a drill, a hammer, a saw and a wrench.
- Ask about the scene itself, for example "What color is the man's shirt?"; never mention a video, a description or the facts.


==> tables/prompts/Rate.txt <==
A caption written for a moment in a video: "{caption}"

How fluent and grammatical is its English? 1: a list of words or broken fragments; 2: mostly broken; 3: understandable with clear errors; 4: minor errors; 5: fluent, natural sentences. Answer with the number.


==> tables/prompts/Student.txt <==
<|startoftext|><|im_start|>user\nPrevious: none\n
<|image_start|>{16 pooled t-K s}<|image_end|>
...
<|image_start|>{16 pooled t-1 s}<|image_end|>
<|image_start|>{64 t}<|image_end|><|im_end|>\n
<|im_start|>assistant\n


==> tables/prompts/Support.txt <==
Facts known about a moment in a video:
{facts}

For each numbered statement, answer "yes" if the known facts state it or clearly imply it, and "no" otherwise, including when they do not mention it.

{statements}


==> tables/prompts/Teacher.txt <==
This video clip is {duration:.1f} seconds long and its last moment is now. As a live narrator would at the {duration:.1f} second mark, describe what happened over the whole clip, in the order it happened, ending with what is happening now: the main people, animals or objects, what they did, and where. Use {sentences} plain sentences of {low} to {high} words. State only what is visible. Do not mention the video, the clip, the camera or timestamps.

